Towards Automatic Image Editing: Learning to See another You

Learning the distribution of images in order to generate new samples is a challenging task due to the high dimensionality of the data and the highly non-linear relations that are involved. Nevertheless, some promising results have been reported in the literature recently,building on deep network architectures. In this work, we zoom in on a specific type of image generation: given an image and knowing the category of objects it belongs to (e.g. faces), our goal is to generate a similar and plausible image, but with some altered attributes. This is particularly challenging, as the model needs to learn to disentangle the effect of each attribute and to apply a desired attribute change to a given input image, while keeping the other attributes and overall object appearance intact. To this end, we learn a convolutional network, where the desired attribute information is encoded then merged with the encoded image at feature map level. We show promising results, both qualitatively as well as quantitatively, in the context of a retrieval experiment, on two face datasets (MultiPie and CAS-PEAL-R1).

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

Clone:
git clone https://ghodrati@bitbucket.org/ghodrati/imagegeneration.git


Add new file:
git add file_name


Commit:
git commit -am 'comments about the commit'


push changes to the remote repository:
git push -u origin master


pull the file into local repository:
git pull --all

embedding the fonts
-------------------
gs -sFONTPATH=/usr/share/fonts/default/Type1/ -o output.pdf -sDEVICE=pdfwrite -dPDFSETTINGS=/prepress main_all_e.pdf

